Learning to solve inverse problems using Wasserstein loss

We propose using the Wasserstein loss for training in inverse problems. In particular, we consider a learned primal-dual reconstruction scheme for ill-posed inverse problems using the Wasserstein distance as loss function in the learning. This is motivated by miss-alignments in training data, which when using standard mean squared error loss could severely degrade reconstruction quality. We prove that training with the Wasserstein loss gives a reconstruction operator that correctly compensates for miss-alignments in certain cases, whereas training with the mean squared error gives a smeared reconstruction. Moreover, we demonstrate these effects by training a reconstruction algorithm using both mean squared error and optimal transport loss for a problem in computerized tomography.

==> 1.0 - arXiv/results.txt <==
Method:     L2       Wasser
L2       0.03238    0.02870
Wasser   0.06861    0.02597

==> results.txt <==
Method:     L2       Wasser
L2       0.03238    0.02870
Wasser   0.06861    0.02597
